Joint Clustering and Prediction of the Quality of Service in Vehicular Cellular Networks

Machine learning models are increasingly deployed in wireless networks with stringent performance requirements. However, dynamic propagation environments and fluctuating traffic densities introduce concept drift, which complicates the ability to maintain accurate predictive machine learning models. We propose a distributed optimization framework that jointly clusters cells and trains cluster-level predictive models, enabling nodes to cooperatively predict quality of service (QoS) distributions under communication constraints. The proposed method models QoS as a multivariate Gaussian/lognormal distribution and uses a novel clustering mechanism that groups cells with similar network conditions, allowing each cell to select the most appropriate predictor without retraining new models for each cell. By leveraging block coordinate descent, our solution efficiently clusters the cells and updates the predictive models to mitigate concept drift, while maintaining a compact model set to minimize computation overhead. Evaluation using data from realistic simulations with the Sionna ray-tracer and the ns-3 simulator shows that the method converges and yields cluster constellations that adapt to changes in the network that cause concept drift. The experimental evaluation focuses on providing a prediction of the distribution latency, jitter, and RSRP over a one-hour prediction horizon. The proposed method significantly outperforms the traditional single global predictive model approach and reduces the mean absolute error by 9-27% compared to local cell-level predictors. This demonstrates that the proposed method effectively captures local variability using far fewer models through scalable distributed clustering.

==> Figures/Data/loss-lambda0_03-eta0_1-beta0_005_l.csv <==
Column1 cell1 cell2 cell3 cell4 cell5 cell6 cell7 cell8 cell9 cell10 cell11 cell12 pred_loss opt_loss F_data F_cluster F_nuc
0 0.0 0.0 2.0 2.0 1.0 5.0 4.0 2.0 0.0 0.0 1.0 3.0 0.001104683281354948 0.4354715394489876 0.001104683281354948 0.4125398229047628 0.021827033262869836
1 0.0 0.0 2.0 2.0 1.0 5.0 4.0 3.0 0.0 0.0 1.0 3.0 0.004096104684824008 0.43110179980128177 0.015210104264385467 0.39536965961524967 0.02052203592164666
2 0.0 0.0 2.0 2.0 1.0 5.0 4.0 3.0 0.0 0.0 1.0 3.0 0.000338386289848177 0.42812977648440365 0.018944754154053774 0.38958002555933696 0.0196049967710129
3 0.0 0.0 2.0 2.0 1.0 5.0 4.0 3.0 0.0 0.0 1.0 3.0 0.00034111434173048684 0.42731446927964134 0.022895115780471965 0.3855486411306423 0.018870712368527078
4 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 0.0 2.0 3.0 0.00245676705063631 0.42632735214212336 0.025708935529339387 0.3823378404097745 0.018280576203009484
5 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 0.0 2.0 3.0 0.0004778523097705362 0.4231745448905858 0.02564062097427869 0.3797260039428353 0.017807919973471836
6 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 0.0 2.0 3.0 0.00044714076650557695 0.4206551491029553 0.025707546510116034 0.37751713845163876 0.017430464141200516
7 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 0.0 2.0 3.0 0.0004574370234699326 0.4201017461959383 0.02718865001974511 0.37576360630055156 0.017149489875641657
8 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 0.0 2.0 3.0 0.00047374368444004196 0.41799208318227127 0.026742285337207274 0.37436980817049975 0.016879989674564232
9 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.0014866685100378089 0.417947400824855 0.028126311946485752 0.3731582563003771 0.016662832577992157
10 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.0003842990648017511 0.41784128005574345 0.029234911140076692 0.3721077488231138 0.01649862009255294
11 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.0003861026458825279 0.41826901136919903 0.03064515085485876 0.37123009587135974 0.01639376464298056
12 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.00041829812958287893 0.4180434714447728 0.031115947273491408 0.3706376006218248 0.016289923549456537
13 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.0004342671506848898 0.4188236184722786 0.03244818468007501 0.37014779159028943 0.01622764220191422
14 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.0003926549751042572 0.41853531939939687 0.03262281027348204 0.3697218242756659 0.016190684850248934
15 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.0004139214985207973 0.41817515699388275 0.03265413462748136 0.36936546409696197 0.016155558269439416
16 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.00042224563770349675 0.4184710373477073 0.03325430879710435 0.369085114776039 0.01613161377456398
17 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.0004075032303929455 0.4183623944368471 0.033371516323082974 0.3688671983071173 0.016123679806646814
18 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.00044310164644606817 0.4190620853731035 0.03420056912917969 0.3687217094891764 0.016139806754747493
19 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.0004174730442338541 0.4193821794262687 0.034629986576696276 0.3686103586700025 0.016141834179569867
20 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.00041522753604514057 0.41909999038989443 0.03445097174573381 0.3685068689011239 0.016142149743036724
21 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.00039435027471843216 0.41953030436965116 0.03490905615744858 0.368462302916892 0.01615894529531051
22 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.001376326966830351 0.41972940949887216 0.035134125818673714 0.3684167727227998 0.01617851095739864
23 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.0004551128941864631 0.4184590620642925 0.03388956253303443 0.36837783646642996 0.01619166306482812
24 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.0004646237114502757 0.4189126902840723 0.034351061853241785 0.36835112883893223 0.016210499591898315
25 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.0005094058541832337 0.4186232162367903 0.034087626402940815 0.36830640605458076 0.016229183779268685
26 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.0004967819605167439 0.41901201097572155 0.03446223165556268 0.3682938113407233 0.016255967979435557
27 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.00047913818994957386 0.4191656357830732 0.034572933991853974 0.36830071814677845 0.016291983644440778
28 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.0004410803781107234 0.4192672124548298 0.03463569292725735 0.36829998750906723 0.016331532018505228
29 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.00048485660452377065 0.41908765557597366 0.03447708511209183 0.3682457186072982 0.016364851856583602
30 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.00040763898369829214 0.41925754250748104 0.03462961444850837 0.3682234213346487 0.01640450672432398
31 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.00047951554772110644 0.4192324312874068 0.034624865924802045 0.36816586539738405 0.01644169996522064
32 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.0005116997811829737 0.4190982881152043 0.03449849756322649 0.3681173571615786 0.01648243339039918
33 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.0004366839131966202 0.4191562557596785 0.034519569092929005 0.36810438612398055 0.01653230054276897
34 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.00048381627269655076 0.42008978945155245 0.0353530259779983 0.3681392363154132 0.016597527158140984
35 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.00046313476676317197 0.4187136480665238 0.0340575075152508 0.3680165178311229 0.016639622720150047
36 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.0004497082493340409 0.41910607580472964 0.034479181395622 0.3679386984171584 0.01668819599194919
37 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.00043231761131828233 0.4187475347181277 0.034199257982368274 0.3678191932551684 0.01672908348059103
38 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.0004902532569205277 0.4184533966284527 0.03400788895674145 0.3676732569773791 0.016772250694332146
39 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.000458738721270481 0.41895737694139906 0.0345724764445686 0.36756191819630574 0.016822982300524727
40 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.0004485894706378023 0.4185435117689366 0.03423424812154202 0.3674337339237777 0.016875529723616885
41 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.000522968381932795 0.4186700983734558 0.03438629445983355 0.3673410792701377 0.01694272464348459
42 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.0004390450284694007 0.4184259807525819 0.03418716164067886 0.36723703877358965 0.017001780338313382
43 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.00047330942430066935 0.41850634202059744 0.034303835505812105 0.3671571619110534 0.017045344603731902
44 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.000437527551716854 0.41853895887758197 0.03439717864193115 0.3670617317370713 0.017080048498579498
45 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.0004456392921651466 0.417867338322743 0.03381458756586264 0.3669380265954348 0.017114724161445556
46 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.0004974149788827164 0.41830918239752785 0.034300575662162866 0.36685245403250216 0.017156152702862814
47 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.0004414636757755356 0.4182252574268429 0.0342849900068304 0.36674961990370125 0.017190647516311285
48 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.0004638523545879725 0.41772858406457464 0.03387236821132122 0.36664691473511996 0.01720930111813347
49 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.0004668197045574856 0.41787156277865634 0.03408894292062319 0.366550994121008 0.01723162573702514
50 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.0005125505761038454 0.41778527784856123 0.03401494475404047 0.3665106966762554 0.01725963641826534
51 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.0004938825039486339 0.41839431003638256 0.03463337396337711 0.36646890169162427 0.017292034381381185
52 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.0004180735352167464 0.4178718739457722 0.03416849835495009 0.36638576455685534 0.017317611033966767
53 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.0004711128186407771 0.4179887980045125 0.034345583830355665 0.3663001326315883 0.017343081542568542
54 0.0 0.0 2.0 2.0 1.0 0.0 2.0 3.0 0.0 5.0 2.0 3.0 0.00042702006315546395 0.4181009359701879 0.03441439008023074 0.3663031030827887 0.01738344280716845
55 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.00042060698616589994 0.4177956126369891 0.03416778578955951 0.36621615319904094 0.017411673648388623
56 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.00042387626181398917 0.4180421930846612 0.03442901635666892 0.36616710392651375 0.0174460728014785
57 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.00042656349318811386 0.41804876114592165 0.03445336188009304 0.3661215377968991 0.017473861468929548
58 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.0004188267813132908 0.4180204188928987 0.034481456206836 0.3660467570988632 0.017492205587199508
59 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.00041499996405395444 0.4181667040426185 0.034706482646821114 0.36595504643579513 0.017505174960002267
60 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.00042457313263002743 0.41791726505297355 0.034571368861636115 0.36584064621843904 0.01750524997289835
61 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.0004090750157335336 0.4185665024829867 0.03521006621177243 0.36583316556944145 0.017523270701772866
62 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.00044759905792068883 0.4182345336647201 0.0348784445138774 0.3658137546389647 0.017542334511877977
63 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.0004854046183889943 0.4187744096659446 0.03536595169749716 0.3658421419507308 0.01756631601771666
64 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.0004460640760810222 0.4184102057446357 0.03498146717181279 0.3658408913889661 0.01758784718385686
65 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.000445338187492324 0.418526834524281 0.035077271368160315 0.3658403296922574 0.017609233463863356
66 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.00042778160655874346 0.4184683945075305 0.03499890245362868 0.3658401638587514 0.017629328195150413
67 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.00044732948483639586 0.41913415408964666 0.03559470279493592 0.3658815374809374 0.017657913813773338
68 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.00042170469402692747 0.41875138887096075 0.035197272435274735 0.36587542150098 0.01767869493470595
69 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.0004242579270877416 0.41862051558334423 0.03508942297816471 0.3658382032240307 0.017692889381148817
70 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.00041454607113244543 0.4186336673738831 0.03510482286480028 0.36581848154754487 0.017710362961537926
71 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.00040185169435084375 0.418520731432257 0.034990452355924094 0.3658045882335412 0.017725690842791766
72 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.0004459780336211541 0.4183890958330093 0.03481748613629759 0.36582383451460065 0.017747775182111042
73 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.00041729469605619274 0.41902284075520496 0.03539415795511819 0.3658539301529736 0.01777475264711316
74 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.0004145858255739833 0.41868336128781347 0.03503959809780762 0.3658506614835373 0.01779310170646857
75 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.0004316205801089818 0.4185367637629894 0.03486520754685473 0.3658574420590735 0.01781411415706119
76 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.0003765153195545962 0.4186669967688051 0.03499960021309002 0.36583792326393944 0.01782947329177563
77 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.00043740765811636285 0.4192144619302296 0.03552930430047688 0.3658334466844604 0.01785171094529239
78 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.0004443201048833804 0.4190422214144953 0.03533063071855606 0.3658362816305413 0.017875309065397936
79 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.00042894834000162225 0.4195424626930185 0.03572258373845957 0.3659095003209097 0.017910378633649252
80 0.0 0.0 2.0 2.0 1.0 0.0 4.0 3.0 0.0 5.0 2.0 3.0 0.00043139794637127174 0.41974719755485684 0.035793617017808504 0.3660027342163339 0.017950846320714486


==> Figures/Data/loss-lambda0_03-eta0_1-beta0_005_r.csv <==
Column1 cell1 cell2 cell3 cell4 cell5 cell6 cell7 cell8 cell9 cell10 cell11 cell12 pred_loss opt_loss F_data F_cluster F_nuc
0 0.0 4.0 4.0 4.0 1.0 5.0 3.0 2.0 4.0 3.0 2.0 2.0 0.0017057271376670837 0.4643507334774339 0.0017057271376670837 0.440549341891677 0.022095664448089792
1 0.0 4.0 4.0 4.0 1.0 5.0 5.0 2.0 4.0 3.0 2.0 2.0 0.004020718177799219 0.4454716307322149 0.0193622655757178 0.40582817832028417 0.020281186836212918
2 0.0 4.0 4.0 4.0 1.0 5.0 5.0 2.0 4.0 3.0 2.0 2.0 0.0008487304724663014 0.44531354982846655 0.02690478979822194 0.39917348081689413 0.019235279213350484
3 0.0 4.0 4.0 4.0 1.0 5.0 5.0 2.0 4.0 3.0 2.0 2.0 0.000829779434939059 0.443047413293751 0.029998597368311113 0.3945926184707684 0.018456197454671537
4 0.0 4.0 4.0 4.0 1.0 5.0 5.0 2.0 4.0 3.0 2.0 2.0 0.0008923992721314232 0.4432347983813127 0.03448152020867498 0.3909425501556715 0.01781072801696623
5 0.0 4.0 4.0 4.0 1.0 5.0 5.0 2.0 4.0 3.0 2.0 2.0 0.0009976829251113226 0.44210398016583285 0.03647815195753481 0.38829964315800697 0.017326185050291088
6 0.0 4.0 4.0 4.0 1.0 5.0 5.0 2.0 4.0 3.0 2.0 2.0 0.0008996889980670342 0.4398880135613801 0.03681489585254284 0.38613596873196454 0.01693714897687269
7 0.0 4.0 4.0 4.0 1.0 5.0 1.0 2.0 4.0 3.0 2.0 2.0 0.0024216058702114154 0.4388094188921105 0.03776247792800912 0.38442279435692345 0.016624146607177908
8 0.0 4.0 4.0 1.0 1.0 5.0 1.0 2.0 4.0 3.0 2.0 2.0 0.0037365150029168826 0.43557159190834055 0.03627278415778784 0.38294270639812644 0.016356101352426253
9 0.0 4.0 4.0 1.0 1.0 5.0 1.0 2.0 4.0 3.0 2.0 2.0 0.0008938831827554478 0.43283539341604144 0.0348947416592325 0.3818161675128475 0.016124484243961398
10 0.0 4.0 4.0 1.0 1.0 5.0 1.0 2.0 4.0 3.0 2.0 2.0 0.0009062298011506636 0.43305378095337693 0.03625005375896673 0.38089665695615 0.015907070238260226
11 0.0 4.0 1.0 1.0 1.0 5.0 1.0 2.0 4.0 3.0 2.0 2.0 0.003409694507375027 0.43364476946063396 0.03770113571612238 0.38019711626634 0.01574651747817159
12 0.0 4.0 1.0 1.0 1.0 5.0 1.0 2.0 4.0 3.0 2.0 2.0 0.0009490446672700973 0.43518497371948833 0.039822823197886666 0.3796967832955454 0.015665367226056263
13 0.0 4.0 1.0 1.0 1.0 5.0 1.0 2.0 4.0 3.0 2.0 2.0 0.0009440248346731511 0.4356069040288979 0.04065132659936945 0.379318868771639 0.015636708657889447
14 0.0 4.0 1.0 1.0 0.0 5.0 1.0 2.0 4.0 3.0 2.0 2.0 0.002417608081944494 0.4359879849942013 0.041259377926783594 0.3790785471646188 0.01565005990279892
15 0.0 4.0 1.0 1.0 0.0 5.0 1.0 2.0 4.0 3.0 2.0 2.0 0.0009023340561777645 0.43442894638163004 0.03987124523504679 0.378878131253553 0.015679569893030272
16 0.0 4.0 1.0 1.0 0.0 5.0 1.0 2.0 4.0 3.0 2.0 2.0 0.0008552813392861522 0.43404745500426595 0.03965266636927242 0.37865220458197 0.015742584053023475
17 0.0 4.0 1.0 1.0 0.0 5.0 1.0 2.0 4.0 3.0 2.0 2.0 0.0008334546510505403 0.4333266579348924 0.03919808761756556 0.37832448249241885 0.015804087824907984
18 0.0 4.0 1.0 1.0 0.0 5.0 1.0 2.0 4.0 3.0 2.0 2.0 0.0008409649292694007 0.43285735966454647 0.0388501895059824 0.3781004537458858 0.01590671641267826
19 0.0 4.0 1.0 1.0 0.0 5.0 1.0 2.0 4.0 3.0 2.0 2.0 0.0008927530071186156 0.4323124204490778 0.038595216084538767 0.37773495678176955 0.015982247582769497
20 0.0 4.0 1.0 1.0 0.0 5.0 1.0 2.0 4.0 3.0 2.0 2.0 0.0008650385952213534 0.43325737059009084 0.039687047702755364 0.37750774238102053 0.016062580506314903
21 0.0 4.0 1.0 1.0 0.0 5.0 1.0 2.0 4.0 3.0 2.0 2.0 0.0008654024781347546 0.4333511647261761 0.03992345359978628 0.3772604328243726 0.016167278302017186
22 0.0 4.0 1.0 1.0 0.0 5.0 1.0 2.0 4.0 3.0 2.0 2.0 0.0008377056921293461 0.4327437218921553 0.03944851352945071 0.3770157489234036 0.016279459439300984
23 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 2.0 2.0 0.0034547119651837524 0.43296958227008286 0.03983133519845598 0.3767244084713798 0.01641383860024711
24 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0024692506608534974 0.42999130878484726 0.03706925013564761 0.37640725207788084 0.016514806571318798
25 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0007965063236535289 0.42973744748974246 0.03735629176512147 0.3758076063622177 0.016573549362403274
26 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.000669542109529968 0.43238955184983585 0.04037850722274566 0.37536099870165035 0.01665004592543986
27 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0007145445580086531 0.43440221355598957 0.042603171450038044 0.3750376015791193 0.01676144052683218
28 0.0 4.0 1.0 1.0 4.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0022701505479359014 0.43375976752459827 0.04226123590300773 0.3746035759123832 0.016894955709207373
29 0.0 4.0 1.0 1.0 4.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0007010809200767755 0.43441402596866185 0.043034657983710894 0.3743227073702845 0.017056660614666513
30 0.0 4.0 1.0 1.0 4.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0007618731331108921 0.43474029376723516 0.043342280335528546 0.37417206465455166 0.01722594877715494
31 0.0 4.0 1.0 1.0 4.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0007549482534887706 0.434704832569041 0.04328662959434876 0.37402553986421133 0.017392663110480926
32 0.0 4.0 1.0 1.0 4.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0007056770086832204 0.43391977420882 0.04240904773688589 0.3739660941248888 0.01754463234704528
33 0.0 4.0 1.0 1.0 4.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.000692855439720921 0.4346374339866715 0.04301199092891425 0.3739094207445786 0.017716022313178634
34 0.0 4.0 1.0 1.0 4.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0007468883193055228 0.4336661773007617 0.041983448418673075 0.3737975694830286 0.01788515939906001
35 0.0 4.0 1.0 1.0 4.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0007425216929119717 0.4336879682884714 0.041926622560843035 0.3737131864042772 0.018048159323351184
36 0.0 4.0 1.0 1.0 4.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0007341610332020003 0.4334208376265446 0.04153453734114055 0.3736915151586917 0.01819478512671234
37 0.0 4.0 1.0 1.0 4.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006673299680859759 0.43296396041361795 0.04095598721631942 0.3736689227884044 0.018339050408894136
38 0.0 4.0 1.0 1.0 4.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.000768652559462384 0.4333053529374875 0.041167117570809215 0.37365399731680266 0.01848423804987567
39 0.0 4.0 1.0 1.0 4.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.000680457036042939 0.43233364160357823 0.04032012959665317 0.37341448550604167 0.018599026500883388
40 0.0 4.0 1.0 1.0 4.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006947369580441639 0.43318249291824373 0.041113706619028245 0.3733488703063599 0.018719915992855593
41 0.0 4.0 1.0 1.0 4.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0007504375964429366 0.43137423539278724 0.03942057520433678 0.3731278413761626 0.018825818812287856
42 0.0 4.0 1.0 1.0 4.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006868652549876727 0.4319365891499526 0.0401018550777636 0.3729159951189238 0.018918738953265152
43 0.0 4.0 1.0 1.0 4.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.000648865687391048 0.43102805949746004 0.03934484930320295 0.37268140507584036 0.019001805118416773
44 0.0 4.0 1.0 1.0 4.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006875405713374903 0.4316633595638521 0.03996639144548668 0.37260739493663825 0.019089573181727156
45 0.0 4.0 1.0 1.0 4.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0007525570889690816 0.4316624417944252 0.039992625158852414 0.37249210413785044 0.019177712497722346
46 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0022459561384106774 0.4310635724289627 0.0394150460620729 0.37238469411231473 0.019263832254575067
47 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006547068416561425 0.43009080199814786 0.0385027473892329 0.3722783914386484 0.019309663170266583
48 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006118946300348354 0.4298653712552859 0.03843686271613349 0.3721003031000185 0.019328205439133897
49 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006473777434860081 0.43026248073504325 0.03891886445168116 0.37199792144351984 0.019345694839842272
50 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006673621563093891 0.4305464967212215 0.03927209030479783 0.371904812762841 0.01936959365358271
51 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006201687073630076 0.4312283286502335 0.03994322571885536 0.3718901290824934 0.019394973848884743
52 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006620809141724505 0.43095708660657894 0.03970517545251098 0.37183987277940034 0.019412038374667633
53 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006163483392671693 0.4305636043762143 0.03938341839877696 0.3717533032256517 0.019426882751785675
54 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006321185443602207 0.4305431147545953 0.039389570162199045 0.37171130204730357 0.019442242545092636
55 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006504791482391741 0.4307750801352693 0.03964686367261411 0.37167110996758407 0.019457106495071094
56 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006915466325916452 0.4307781625368416 0.03964074373293595 0.3716679646847277 0.019469454119177956
57 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006592051209975243 0.4311718855791563 0.039968239726285576 0.3717129008166484 0.019490745036222373
58 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006758972419247955 0.4322391882010834 0.04091705295300155 0.3718063869160624 0.019515748332019515
59 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006541148280434465 0.43166948080785844 0.040266749288812936 0.3718571330822734 0.019545598436772095
60 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006889405347734105 0.4327336957564394 0.041193633384808526 0.3719658710178882 0.019574191353742644
61 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006542388186400246 0.4328775383467486 0.04125391645043684 0.3720272527932629 0.019596369103048832
62 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006291947465449882 0.4320350879498528 0.04037352515523189 0.3720426252861567 0.01961893750846415
63 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006572254697059187 0.43235784965534935 0.04063255162656568 0.37209190214583077 0.01963339588295295
64 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006761897722118956 0.4325538572341841 0.0407823924762626 0.37212290512987145 0.019648559628050073
65 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006491138093530522 0.43236975948704814 0.04052797080856696 0.37217368901836423 0.01966809966011698
66 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006911853714314755 0.4329695393070104 0.041074937233008604 0.372208492467771 0.01968610960623082
67 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006961880727709521 0.4324953476450915 0.040565288149621875 0.37222809362378 0.019701965871689656
68 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006098355696131807 0.43280236962850993 0.04078488908822937 0.3722940873863325 0.019723393153948048
69 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.000715479929762985 0.4326566362750358 0.04061206980465458 0.37230620167444717 0.019738364795934042
70 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006853928524743269 0.43366248012412295 0.041489176393874526 0.37241353997638177 0.01975976375386667
71 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006781818031215091 0.43302023470018086 0.04080815037362835 0.37243287528182417 0.019779209044728366
72 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006786576992930817 0.4325319158979801 0.040294061098935276 0.37244434021844935 0.019793514580595483
73 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006978655824962619 0.43291297007106205 0.040654902592554054 0.37245368561122355 0.019804381867284438
74 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.00066724081197522 0.4328018329428561 0.04046903754704545 0.3725181170254719 0.01981467837033877
75 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006687440398115331 0.43308763449543364 0.04075728915701487 0.3725061223983676 0.01982422294005114
76 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006521528613150605 0.432459126269042 0.040179699187200636 0.3724475912497938 0.019831835832047496
77 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006561679072565605 0.4329206776537109 0.04064131701803238 0.37244226004289754 0.01983710059278098
78 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0007482894102592517 0.4319359782994099 0.03973243532975421 0.3723731441665611 0.01983039880309458
79 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.000674859003607445 0.4337254777305301 0.04146373332385768 0.3724249765763362 0.019836767830336208
80 0.0 4.0 1.0 1.0 0.0 4.0 1.0 2.0 4.0 3.0 5.0 2.0 0.0006592862545105503 0.4334062219671102 0.041158393115836654 0.37240578893247683 0.019842039918796715

